PRISM-VO: Scale-Aware Visual Odometry Using Photometric Plenoptic Bundle Adjustment

We introduce PRISM-VO, a novel pure optimization-based sparse photometric visual odometry framework for focused plenoptic cameras. The core of PRISM-VO is a novel photometric plenoptic bundle adjustment which jointly optimizes camera poses and inverse depth values of points in a sliding window. By combining geometric depth from a single plenoptic image with temporal multi-view constraints, PRISM-VO achieves accurate and drift-resilient motion estimation. Through explicit modeling of the plenoptic projection, PRISM-VO provides reliable metric-scale reconstructions, overcoming the scale ambiguity of monocular SLAM algorithms. Importantly, our approach relies solely on a single plenoptic sensor and avoids complex initialization, as depth priors are computed directly from plenoptic imaging. Experiments show that PRISM-VO outperforms the current state-of-the-art plenoptic visual odometry method on indoor and outdoor scenes. The proposed approach rivals other optimization- and learning-based methods while accurately and reliably recovering a metric scale of the scene. Project page: https://prism-vo.github.io/

==> figures/ablation_study/files_csv/cum_abs_scale.csv <==
x,PRISM-VO_1,PRISM-VO_2,PRISM-VO_3
1.0,0.0,0.0,0.0
1.004,0.0,0.0,8.18
1.008,0.0,0.0,8.18
1.012,0.0,0.0,8.18
1.016,0.0,0.91,8.18
1.02,0.0,1.82,8.18
1.024,0.0,1.82,9.09
1.028,0.0,4.55,10.0
1.032,0.0,6.36,10.0
1.036,0.0,8.18,11.82
1.04,0.0,9.09,17.27
1.044,0.0,10.91,23.64
1.048,0.0,10.91,28.18
1.052,0.0,10.91,29.09
1.056,0.0,11.82,30.0
1.06,0.0,11.82,32.73
1.064,0.0,13.64,34.55
1.068,0.0,14.55,36.36
1.072,0.91,19.09,37.27
1.076,1.82,21.82,38.18
1.08,5.45,21.82,40.91
1.084,5.45,22.73,43.64
1.088,5.45,22.73,45.45
1.092,5.45,22.73,50.0
1.096,5.45,23.64,51.82
1.1,5.45,23.64,62.73
1.104,5.45,25.45,66.36
1.108,5.45,25.45,70.91
1.112,5.45,25.45,70.91
1.116,5.45,26.36,70.91
1.12,7.27,27.27,71.82
1.124,9.09,27.27,71.82
1.128,9.09,27.27,72.73
1.132,9.09,27.27,72.73
1.136,9.09,27.27,72.73
1.14,9.09,27.27,72.73
1.144,9.09,28.18,73.64
1.148,9.09,29.09,74.55
1.152,9.09,29.09,74.55
1.156,9.09,30.0,74.55
1.16,9.09,30.91,75.45
1.164,9.09,30.91,75.45
1.168,9.09,30.91,76.36
1.172,9.09,31.82,76.36
1.176,9.09,31.82,76.36
1.18,9.09,31.82,76.36
1.184,9.09,33.64,76.36
1.188,9.09,33.64,76.36
1.192,9.09,36.36,76.36
1.196,9.09,36.36,76.36
1.2,9.09,37.27,76.36
1.204,9.09,37.27,76.36
1.208,9.09,37.27,76.36
1.212,9.09,40.0,77.27
1.216,9.09,44.55,77.27
1.22,9.09,46.36,77.27
1.224,9.09,49.09,77.27
1.228,9.09,50.91,77.27
1.232,9.09,52.73,77.27
1.236,9.09,54.55,77.27
1.24,9.09,54.55,78.18
1.244,9.09,56.36,78.18
1.248,9.09,56.36,78.18
1.252,9.09,58.18,78.18
1.256,9.09,58.18,78.18
1.26,9.09,59.09,78.18
1.264,9.09,60.0,78.18
1.268,9.09,60.91,80.0
1.272,9.09,61.82,84.55
1.276,9.09,62.73,89.09
1.28,9.09,62.73,89.09
1.284,9.09,62.73,89.09
1.288,9.09,63.64,89.09
1.292,9.09,65.45,90.0
1.296,9.09,65.45,90.0
1.3,9.09,65.45,90.0
1.304,9.09,67.27,90.0
1.308,9.09,67.27,90.0
1.312,9.09,67.27,90.0
1.316,9.09,68.18,90.0
1.32,9.09,68.18,90.0
1.324,9.09,69.09,90.0
1.328,9.09,69.09,90.0
1.332,9.09,69.09,90.0
1.336,9.09,69.09,90.0
1.34,9.09,69.09,90.0
1.344,9.09,69.09,90.0
1.348,9.09,69.09,90.0
1.352,9.09,69.09,90.0
1.356,9.09,70.0,90.0
1.36,9.09,70.0,90.0
1.364,9.09,70.0,90.0
1.368,9.09,70.91,90.0
1.372,9.09,71.82,90.0
1.376,9.09,71.82,90.0
1.38,9.09,71.82,90.0
1.384,9.09,71.82,90.0
1.388,9.09,71.82,90.0
1.392,9.09,71.82,90.0
1.396,9.09,71.82,90.0
1.4,9.09,71.82,90.0
1.404,9.09,71.82,90.0
1.408,9.09,72.73,90.0
1.412,9.09,73.64,90.0
1.416,9.09,73.64,90.0
1.42,9.09,73.64,90.0
1.424,9.09,73.64,90.0
1.428,9.09,73.64,90.0
1.432,9.09,73.64,90.0
1.436,9.09,73.64,90.0
1.44,9.09,73.64,90.0
1.444,9.09,73.64,90.0
1.448,9.09,73.64,90.0
1.452,9.09,73.64,90.0
1.456,9.09,73.64,90.0
1.46,9.09,73.64,90.0
1.464,9.09,73.64,90.0
1.468,9.09,73.64,90.0
1.472,9.09,73.64,90.0
1.476,9.09,73.64,90.0
1.48,9.09,73.64,90.0
1.484,9.09,73.64,90.0
1.488,9.09,73.64,90.0
1.492,9.09,73.64,90.0
1.496,9.09,73.64,90.0
1.5,9.09,73.64,90.0
1.504,9.09,73.64,90.0
1.508,9.09,73.64,90.0
1.512,9.09,73.64,90.0
1.516,9.09,73.64,90.0
1.52,9.09,73.64,90.0
1.524,9.09,73.64,90.0
1.528,9.09,73.64,90.0
1.532,9.09,73.64,90.0
1.536,9.09,73.64,90.0
1.54,9.09,73.64,90.0
1.544,9.09,74.55,90.0
1.548,9.09,75.45,90.0
1.552,9.09,75.45,90.0
1.556,9.09,75.45,90.0
1.56,9.09,75.45,90.0
1.564,9.09,76.36,90.0
1.568,9.09,77.27,90.0
1.572,9.09,77.27,90.0
1.576,9.09,78.18,90.0
1.58,9.09,79.09,90.0
1.584,9.09,80.0,90.0
1.588,9.09,80.91,90.0
1.592,9.09,81.82,90.0
1.596,9.09,81.82,90.0
1.6,9.09,81.82,90.0
1.604,9.09,81.82,90.0
1.608,9.09,81.82,90.0
1.612,9.09,81.82,90.0
1.616,9.09,81.82,90.0
1.62,9.09,81.82,90.0
1.624,9.09,81.82,90.0
1.628,9.09,81.82,90.0
1.632,9.09,81.82,90.0
1.636,9.09,81.82,90.0
1.64,9.09,81.82,90.0
1.644,9.09,81.82,90.0
1.648,9.09,81.82,90.0
1.652,9.09,81.82,90.0
1.656,9.09,81.82,90.0
1.66,9.09,81.82,90.0
1.664,10.0,81.82,90.0
1.668,10.91,81.82,90.0
1.672,10.91,81.82,90.0
1.676,10.91,81.82,90.0
1.68,10.91,81.82,90.0
1.684,10.91,81.82,90.0
1.688,10.91,81.82,90.0
1.692,11.82,81.82,90.0
1.696,11.82,81.82,90.0
1.7,11.82,81.82,90.0
1.704,13.64,81.82,90.0
1.708,14.55,82.73,90.0
1.712,14.55,82.73,90.0
1.716,16.36,82.73,90.0
1.72,16.36,82.73,90.0
1.724,17.27,82.73,90.0
1.728,17.27,82.73,90.0
1.732,17.27,82.73,90.0
1.736,17.27,82.73,90.0
1.74,17.27,82.73,90.0
1.744,17.27,82.73,90.0
1.748,17.27,82.73,90.0
1.752,17.27,82.73,90.0
1.756,17.27,82.73,90.0
1.76,17.27,82.73,90.0
1.764,17.27,82.73,90.0
1.768,17.27,82.73,90.0
1.772,17.27,82.73,90.0
1.776,17.27,82.73,90.0
1.78,17.27,82.73,90.0
1.784,18.18,82.73,90.0
1.788,18.18,82.73,90.0
1.792,18.18,82.73,90.0
1.796,18.18,82.73,90.0
1.8,18.18,82.73,90.0


==> figures/ablation_study/files_csv/cum_alignment.csv <==
x,PRISM-VO_1,PRISM-VO_2,PRISM-VO_3
0.0,0.0,0.0,0.0
0.04,0.0,0.0,0.0
0.08,0.0,0.0,0.0
0.12,0.0,0.0,0.0
0.16,0.0,0.0,0.0
0.2,0.0,0.0,0.0
0.24,0.0,0.0,0.91
0.28,0.0,0.0,2.73
0.32,0.0,0.0,6.36
0.36,0.0,0.0,8.18
0.4,0.0,0.0,8.18
0.44,0.0,0.0,9.09
0.48,0.0,0.0,10.0
0.52,0.0,0.91,14.55
0.56,0.0,0.91,17.27
0.6,1.82,2.73,17.27
0.64,3.64,4.55,18.18
0.68,7.27,7.27,19.09
0.72,8.18,10.0,20.91
0.76,11.82,11.82,21.82
0.8,12.73,15.45,24.55
0.84,15.45,17.27,27.27
0.88,16.36,19.09,29.09
0.92,16.36,20.91,30.91
0.96,17.27,20.91,30.91
1.0,17.27,25.45,30.91
1.04,17.27,26.36,30.91
1.08,17.27,27.27,31.82
1.12,18.18,30.0,31.82
1.16,18.18,30.0,31.82
1.2,21.82,30.0,31.82
1.24,22.73,30.0,31.82
1.28,26.36,30.0,31.82
1.32,27.27,30.0,35.45
1.36,30.0,30.0,40.0
1.4,31.82,30.0,41.82
1.44,32.73,31.82,44.55
1.48,33.64,35.45,47.27
1.52,35.45,37.27,48.18
1.56,39.09,39.09,48.18
1.6,40.91,40.91,48.18
1.64,41.82,43.64,48.18
1.68,41.82,44.55,48.18
1.72,41.82,45.45,48.18
1.76,41.82,47.27,48.18
1.8,41.82,48.18,49.09
1.84,41.82,50.0,49.09
1.88,41.82,50.0,49.09
1.92,41.82,50.0,50.0
1.96,41.82,50.0,50.91
2.0,41.82,50.0,51.82
2.04,41.82,50.0,51.82
2.08,41.82,50.91,51.82
2.12,42.73,50.91,52.73
2.16,42.73,50.91,53.64
2.2,42.73,50.91,54.55
2.24,43.64,50.91,54.55
2.28,43.64,52.73,54.55
2.32,43.64,52.73,54.55
2.36,43.64,52.73,55.45
2.4,43.64,52.73,57.27
2.44,45.45,52.73,58.18
2.48,46.36,52.73,58.18
2.52,46.36,52.73,58.18
2.56,48.18,52.73,60.0
2.6,49.09,53.64,60.0
2.64,50.0,54.55,60.0
2.68,50.91,54.55,60.0
2.72,50.91,54.55,60.91
2.76,51.82,54.55,60.91
2.8,52.73,54.55,61.82
2.84,53.64,54.55,61.82
2.88,53.64,54.55,61.82
2.92,53.64,55.45,64.55
2.96,53.64,55.45,65.45
3.0,53.64,55.45,65.45
3.04,53.64,56.36,66.36
3.08,53.64,56.36,66.36
3.12,54.55,58.18,66.36
3.16,54.55,58.18,66.36
3.2,55.45,58.18,66.36
3.24,55.45,58.18,66.36
3.28,58.18,58.18,67.27
3.32,58.18,58.18,67.27
3.36,59.09,58.18,67.27
3.4,60.91,58.18,67.27
3.44,60.91,59.09,68.18
3.48,63.64,59.09,68.18
3.52,63.64,59.09,71.82
3.56,64.55,59.09,74.55
3.6,64.55,59.09,76.36
3.64,64.55,59.09,76.36
3.68,64.55,59.09,77.27
3.72,64.55,59.09,77.27
3.76,64.55,59.09,78.18
3.8,65.45,59.09,80.0
3.84,65.45,59.09,80.0
3.88,65.45,60.0,80.0
3.92,65.45,60.0,80.0
3.96,65.45,60.0,80.0
4.0,65.45,60.91,80.0
4.04,65.45,62.73,80.0
4.08,65.45,62.73,80.0
4.12,65.45,65.45,80.91
4.16,65.45,66.36,81.82
4.2,66.36,68.18,81.82
4.24,66.36,70.0,81.82
4.28,66.36,70.91,81.82
4.32,66.36,70.91,81.82
4.36,66.36,70.91,83.64
4.4,67.27,70.91,83.64
4.44,67.27,70.91,83.64
4.48,67.27,70.91,83.64
4.52,67.27,70.91,83.64
4.56,67.27,70.91,83.64
4.6,67.27,71.82,83.64
4.64,67.27,71.82,83.64
4.68,67.27,71.82,83.64
4.72,68.18,72.73,83.64
4.76,68.18,72.73,83.64
4.8,68.18,72.73,83.64
4.84,68.18,72.73,83.64
4.88,68.18,72.73,83.64
4.92,68.18,72.73,83.64
4.96,68.18,73.64,83.64
5.0,68.18,73.64,83.64
5.04,68.18,73.64,83.64
5.08,68.18,74.55,83.64
5.12,68.18,74.55,83.64
5.16,69.09,74.55,83.64
5.2,69.09,74.55,83.64
5.24,69.09,74.55,84.55
5.28,69.09,74.55,84.55
5.32,69.09,74.55,84.55
5.36,69.09,74.55,84.55
5.4,69.09,74.55,84.55
5.44,69.09,74.55,84.55
5.48,69.09,75.45,84.55
5.52,69.09,76.36,84.55
5.56,69.09,76.36,84.55
5.6,69.09,76.36,85.45
5.64,69.09,76.36,85.45
5.68,69.09,76.36,85.45
5.72,69.09,77.27,85.45
5.76,70.0,77.27,85.45
5.8,70.0,77.27,85.45
5.84,70.0,78.18,85.45
5.88,70.0,78.18,85.45
5.92,70.0,79.09,85.45
5.96,70.0,79.09,85.45
6.0,70.0,80.0,85.45
6.04,70.0,80.0,85.45
6.08,70.0,80.0,85.45
6.12,70.0,80.0,85.45
6.16,70.0,80.0,85.45
6.2,70.0,80.0,85.45
6.24,70.0,80.0,85.45
6.28,70.0,80.0,85.45
6.32,70.0,80.0,85.45
6.36,70.0,80.0,85.45
6.4,70.0,80.0,85.45
6.44,70.0,80.0,85.45
6.48,70.0,80.0,85.45
6.52,70.0,80.0,85.45
6.56,70.91,80.0,85.45
6.6,70.91,80.0,85.45
6.64,70.91,80.91,85.45
6.68,70.91,80.91,85.45
6.72,70.91,80.91,85.45
6.76,70.91,80.91,85.45
6.8,70.91,80.91,85.45
6.84,70.91,80.91,85.45
6.88,70.91,80.91,85.45
6.92,70.91,80.91,85.45
6.96,70.91,81.82,85.45
7.0,70.91,81.82,85.45
7.04,70.91,81.82,85.45
7.08,70.91,81.82,85.45
7.12,70.91,81.82,85.45
7.16,70.91,81.82,85.45
7.2,70.91,81.82,85.45
7.24,70.91,81.82,85.45
7.28,71.82,81.82,85.45
7.32,71.82,81.82,85.45
7.36,71.82,81.82,85.45
7.4,72.73,81.82,85.45
7.44,72.73,81.82,85.45
7.48,73.64,81.82,85.45
7.52,73.64,82.73,86.36
7.56,73.64,82.73,87.27
7.6,73.64,82.73,87.27
7.64,73.64,82.73,87.27
7.68,73.64,82.73,87.27
7.72,73.64,82.73,87.27
7.76,73.64,82.73,87.27
7.8,73.64,82.73,87.27
7.84,73.64,82.73,87.27
7.88,73.64,82.73,87.27
7.92,74.55,82.73,87.27
7.96,74.55,82.73,88.18
8.0,74.55,82.73,88.18


==> figures/ablation_study/files_csv/cum_scale_drift.csv <==
x,PRISM-VO_1,PRISM-VO_2,PRISM-VO_3
1.0,0.0,0.0,0.0
1.004,0.0,0.91,3.64
1.008,0.0,3.64,6.36
1.012,0.0,4.55,8.18
1.016,0.0,8.18,16.36
1.02,0.91,10.91,24.55
1.024,0.91,13.64,30.91
1.028,0.91,17.27,35.45
1.032,0.91,20.0,40.0
1.036,3.64,24.55,41.82
1.04,6.36,27.27,47.27
1.044,9.09,30.0,54.55
1.048,12.73,31.82,57.27
1.052,13.64,32.73,58.18
1.056,17.27,32.73,60.91
1.06,18.18,33.64,60.91
1.064,20.0,34.55,63.64
1.068,21.82,34.55,64.55
1.072,25.45,34.55,64.55
1.076,29.09,35.45,64.55
1.08,32.73,36.36,64.55
1.084,38.18,36.36,64.55
1.088,39.09,37.27,64.55
1.092,40.0,39.09,64.55
1.096,40.0,40.0,64.55
1.1,40.0,41.82,64.55
1.104,41.82,41.82,64.55
1.108,41.82,44.55,65.45
1.112,41.82,47.27,65.45
1.116,41.82,50.0,67.27
1.12,42.73,50.91,67.27
1.124,42.73,51.82,68.18
1.128,43.64,51.82,69.09
1.132,44.55,52.73,70.91
1.136,45.45,52.73,70.91
1.14,45.45,52.73,71.82
1.144,47.27,52.73,72.73
1.148,49.09,52.73,72.73
1.152,50.0,52.73,72.73
1.156,51.82,53.64,72.73
1.16,51.82,53.64,72.73
1.164,51.82,58.18,72.73
1.168,51.82,58.18,73.64
1.172,51.82,58.18,73.64
1.176,51.82,59.09,73.64
1.18,51.82,59.09,73.64
1.184,52.73,59.09,73.64
1.188,52.73,59.09,73.64
1.192,52.73,59.09,74.55
1.196,52.73,60.91,74.55
1.2,52.73,61.82,74.55
1.204,52.73,61.82,74.55
1.208,52.73,61.82,74.55
1.212,52.73,61.82,75.45
1.216,52.73,61.82,77.27
1.22,52.73,61.82,77.27
1.224,52.73,61.82,78.18
1.228,52.73,61.82,79.09
1.232,52.73,61.82,80.0
1.236,52.73,61.82,82.73
1.24,52.73,61.82,84.55
1.244,53.64,61.82,85.45
1.248,53.64,61.82,85.45
1.252,53.64,61.82,85.45
1.256,53.64,62.73,85.45
1.26,55.45,62.73,85.45
1.264,56.36,62.73,85.45
1.268,56.36,62.73,85.45
1.272,57.27,62.73,86.36
1.276,58.18,62.73,86.36
1.28,58.18,62.73,86.36
1.284,58.18,63.64,86.36
1.288,58.18,63.64,86.36
1.292,60.0,64.55,87.27
1.296,60.91,64.55,87.27
1.3,61.82,64.55,87.27
1.304,64.55,64.55,87.27
1.308,64.55,64.55,87.27
1.312,65.45,64.55,87.27
1.316,65.45,64.55,87.27
1.32,65.45,64.55,88.18
1.324,65.45,64.55,88.18
1.328,66.36,65.45,88.18
1.332,66.36,65.45,88.18
1.336,66.36,65.45,88.18
1.34,66.36,65.45,88.18
1.344,67.27,65.45,88.18
1.348,67.27,66.36,89.09
1.352,67.27,66.36,89.09
1.356,67.27,66.36,89.09
1.36,67.27,66.36,89.09
1.364,67.27,68.18,89.09
1.368,67.27,68.18,89.09
1.372,67.27,68.18,90.0
1.376,68.18,69.09,90.0
1.38,68.18,70.91,90.0
1.384,68.18,72.73,90.0
1.388,68.18,73.64,90.0
1.392,68.18,74.55,90.0
1.396,69.09,74.55,90.0
1.4,69.09,74.55,90.0
1.404,69.09,74.55,90.0
1.408,69.09,74.55,90.0
1.412,69.09,74.55,90.0
1.416,69.09,74.55,90.0
1.42,69.09,75.45,90.0
1.424,69.09,75.45,90.0
1.428,69.09,75.45,90.0
1.432,69.09,75.45,90.0
1.436,69.09,75.45,90.0
1.44,69.09,75.45,90.0
1.444,70.91,76.36,90.0
1.448,70.91,76.36,90.0
1.452,70.91,76.36,90.0
1.456,70.91,76.36,90.0
1.46,70.91,76.36,90.0
1.464,72.73,76.36,90.0
1.468,72.73,76.36,90.0
1.472,72.73,76.36,90.0
1.476,72.73,76.36,90.0
1.48,72.73,76.36,90.0
1.484,72.73,77.27,90.0
1.488,72.73,77.27,90.0
1.492,72.73,78.18,90.0
1.496,72.73,78.18,90.0
1.5,72.73,78.18,90.0
1.504,72.73,78.18,90.0
1.508,73.64,78.18,90.0
1.512,73.64,80.0,90.0
1.516,73.64,80.0,90.0
1.52,73.64,80.0,90.0
1.524,73.64,80.0,90.0
1.528,73.64,80.0,90.0
1.532,73.64,80.0,90.0
1.536,74.55,80.0,90.0
1.54,74.55,80.0,90.0
1.544,75.45,80.0,90.0
1.548,75.45,80.0,90.0
1.552,76.36,80.0,90.0
1.556,76.36,80.0,90.0
1.56,76.36,80.0,90.0
1.564,76.36,80.0,90.0
1.568,76.36,80.0,90.0
1.572,76.36,80.0,90.0
1.576,76.36,80.0,90.0
1.58,76.36,80.0,90.0
1.584,76.36,80.0,90.0
1.588,76.36,80.0,90.0
1.592,76.36,80.0,90.0
1.596,76.36,80.0,90.0
1.6,76.36,80.0,90.0
1.604,76.36,80.0,90.0
1.608,76.36,80.0,90.0
1.612,76.36,80.91,90.0
1.616,76.36,80.91,90.0
1.62,76.36,80.91,90.0
1.624,76.36,80.91,90.0
1.628,76.36,80.91,90.0
1.632,76.36,80.91,90.0
1.636,76.36,80.91,90.0
1.64,76.36,80.91,90.0
1.644,76.36,80.91,90.0
1.648,76.36,80.91,90.0
1.652,76.36,80.91,90.0
1.656,76.36,80.91,90.0
1.66,76.36,80.91,90.0
1.664,76.36,80.91,90.0
1.668,76.36,80.91,90.0
1.672,76.36,80.91,90.0
1.676,76.36,80.91,90.0
1.68,76.36,80.91,90.0
1.684,76.36,80.91,90.0
1.688,76.36,80.91,90.0
1.692,76.36,80.91,90.0
1.696,76.36,80.91,90.0
1.7,76.36,80.91,90.0
1.704,76.36,81.82,90.0
1.708,76.36,81.82,90.0
1.712,76.36,81.82,90.0
1.716,76.36,81.82,90.0
1.72,76.36,81.82,90.0
1.724,76.36,81.82,90.0
1.728,76.36,81.82,90.0
1.732,76.36,81.82,90.0
1.736,76.36,81.82,90.0
1.74,76.36,81.82,90.0
1.744,76.36,81.82,90.0
1.748,76.36,81.82,90.0
1.752,76.36,81.82,90.0
1.756,77.27,81.82,90.0
1.76,77.27,81.82,90.0
1.764,77.27,81.82,90.0
1.768,77.27,81.82,90.0
1.772,77.27,81.82,90.0
1.776,77.27,81.82,90.0
1.78,77.27,81.82,90.0
1.784,77.27,81.82,90.0
1.788,77.27,81.82,90.0
1.792,77.27,81.82,90.0
1.796,77.27,81.82,90.0
1.8,77.27,81.82,90.0


==> figures/cummulative_plots/files_csv/cum_abs_scale.csv <==
x,PRISM-VO
1,0
1.004,8.18
1.008,8.18
1.012,8.18
1.016,8.18
1.02,8.18
1.024,9.09
1.028,10
1.032,10
1.036,11.82
1.04,17.27
1.044,23.64
1.048,28.18
1.052,29.09
1.056,30
1.06,32.73
1.064,34.55
1.068,36.36
1.072,37.27
1.076,38.18
1.08,40.91
1.084,43.64
1.088,45.45
1.092,50
1.096,51.82
1.1,62.73
1.104,66.36
1.108,70.91
1.112,70.91
1.116,70.91
1.12,71.82
1.124,71.82
1.128,72.73
1.132,72.73
1.136,72.73
1.14,72.73
1.144,73.64
1.148,74.55
1.152,74.55
1.156,74.55
1.16,75.45
1.164,75.45
1.168,76.36
1.172,76.36
1.176,76.36
1.18,76.36
1.184,76.36
1.188,76.36
1.192,76.36
1.196,76.36
1.2,76.36
1.204,76.36
1.208,76.36
1.212,77.27
1.216,77.27
1.22,77.27
1.224,77.27
1.228,77.27
1.232,77.27
1.236,77.27
1.24,78.18
1.244,78.18
1.248,78.18
1.252,78.18
1.256,78.18
1.26,78.18
1.264,78.18
1.268,80
1.272,84.55
1.276,89.09
1.28,89.09
1.284,89.09
1.288,89.09
1.292,90
1.296,90
1.3,90
1.304,90
1.308,90
1.312,90
1.316,90
1.32,90
1.324,90
1.328,90
1.332,90
1.336,90
1.34,90
1.344,90
1.348,90
1.352,90
1.356,90
1.36,90
1.364,90
1.368,90
1.372,90
1.376,90
1.38,90
1.384,90
1.388,90
1.392,90
1.396,90
1.4,90
1.404,90
1.408,90
1.412,90
1.416,90
1.42,90
1.424,90
1.428,90
1.432,90
1.436,90
1.44,90
1.444,90
1.448,90
1.452,90
1.456,90
1.46,90
1.464,90
1.468,90
1.472,90
1.476,90
1.48,90
1.484,90
1.488,90
1.492,90
1.496,90
1.5,90
1.504,90
1.508,90
1.512,90
1.516,90
1.52,90
1.524,90
1.528,90
1.532,90
1.536,90
1.54,90
1.544,90
1.548,90
1.552,90
1.556,90
1.56,90
1.564,90
1.568,90
1.572,90
1.576,90
1.58,90
1.584,90
1.588,90
1.592,90
1.596,90
1.6,90
1.604,90
1.608,90
1.612,90
1.616,90
1.62,90
1.624,90
1.628,90
1.632,90
1.636,90
1.64,90
1.644,90
1.648,90
1.652,90
1.656,90
1.66,90
1.664,90
1.668,90
1.672,90
1.676,90
1.68,90
1.684,90
1.688,90
1.692,90
1.696,90
1.7,90
1.704,90
1.708,90
1.712,90
1.716,90
1.72,90
1.724,90
1.728,90
1.732,90
1.736,90
1.74,90
1.744,90
1.748,90
1.752,90
1.756,90
1.76,90
1.764,90
1.768,90
1.772,90
1.776,90
1.78,90
1.784,90
1.788,90
1.792,90
1.796,90
1.8,90


==> figures/cummulative_plots/files_csv/cum_alignment.csv <==
x,PRISM-VO,DSO,DP-VO
0,0,0,0
0.04,0,0,0
0.08,0,1.82,0
0.12,0,9.09,0
0.16,0,9.09,0
0.2,0,9.09,0
0.24,0.91,9.09,2.73
0.28,2.73,9.09,3.64
0.32,6.36,10,6.36
0.36,8.18,11.82,9.09
0.4,8.18,14.55,12.73
0.44,9.09,17.27,17.27
0.48,10,21.82,20
0.52,14.55,28.18,22.73
0.56,17.27,28.18,23.64
0.6,17.27,28.18,25.45
0.64,18.18,28.18,28.18
0.68,19.09,28.18,28.18
0.72,20.91,30,32.73
0.76,21.82,30,34.55
0.8,24.55,30,38.18
0.84,27.27,32.73,40.91
0.88,29.09,35.45,43.64
0.92,30.91,37.27,44.55
0.96,30.91,39.09,47.27
1,30.91,40,50.91
1.04,30.91,40,53.64
1.08,31.82,40,55.45
1.12,31.82,40,57.27
1.16,31.82,40,60.91
1.2,31.82,40.91,61.82
1.24,31.82,40.91,63.64
1.28,31.82,41.82,63.64
1.32,35.45,41.82,66.36
1.36,40,41.82,67.27
1.4,41.82,48.18,67.27
1.44,44.55,49.09,67.27
1.48,47.27,50.91,67.27
1.52,48.18,50.91,68.18
1.56,48.18,50.91,70
1.6,48.18,50.91,71.82
1.64,48.18,50.91,72.73
1.68,48.18,51.82,72.73
1.72,48.18,51.82,73.64
1.76,48.18,51.82,73.64
1.8,49.09,52.73,73.64
1.84,49.09,52.73,76.36
1.88,49.09,57.27,76.36
1.92,50,59.09,76.36
1.96,50.91,63.64,76.36
2,51.82,68.18,76.36
2.04,51.82,70,76.36
2.08,51.82,70,77.27
2.12,52.73,70,77.27
2.16,53.64,70,78.18
2.2,54.55,70,78.18
2.24,54.55,70.91,80.91
2.28,54.55,70.91,80.91
2.32,54.55,70.91,80.91
2.36,55.45,70.91,81.82
2.4,57.27,71.82,81.82
2.44,58.18,71.82,81.82
2.48,58.18,71.82,82.73
2.52,58.18,71.82,82.73
2.56,60,71.82,82.73
2.6,60,71.82,82.73
2.64,60,71.82,82.73
2.68,60,71.82,82.73
2.72,60.91,71.82,82.73
2.76,60.91,71.82,82.73
2.8,61.82,72.73,82.73
2.84,61.82,72.73,82.73
2.88,61.82,72.73,82.73
2.92,64.55,72.73,82.73
2.96,65.45,72.73,82.73
3,65.45,72.73,82.73
3.04,66.36,72.73,82.73
3.08,66.36,72.73,82.73
3.12,66.36,72.73,82.73
3.16,66.36,72.73,82.73
3.2,66.36,72.73,82.73
3.24,66.36,72.73,82.73
3.28,67.27,72.73,82.73
3.32,67.27,72.73,82.73
3.36,67.27,72.73,82.73
3.4,67.27,73.64,82.73
3.44,68.18,73.64,82.73
3.48,68.18,73.64,83.64
3.52,71.82,73.64,83.64
3.56,74.55,73.64,83.64
3.6,76.36,73.64,84.55
3.64,76.36,73.64,84.55
3.68,77.27,73.64,84.55
3.72,77.27,73.64,84.55
3.76,78.18,73.64,84.55
3.8,80,73.64,84.55
3.84,80,73.64,84.55
3.88,80,73.64,84.55
3.92,80,73.64,84.55
3.96,80,73.64,84.55
4,80,73.64,84.55
4.04,80,73.64,84.55
4.08,80,73.64,84.55
4.12,80.91,74.55,84.55
4.16,81.82,74.55,84.55
4.2,81.82,74.55,84.55
4.24,81.82,74.55,84.55
4.28,81.82,74.55,84.55
4.32,81.82,75.45,84.55
4.36,83.64,75.45,84.55
4.4,83.64,75.45,84.55
4.44,83.64,75.45,84.55
4.48,83.64,75.45,84.55
4.52,83.64,75.45,84.55
4.56,83.64,75.45,84.55
4.6,83.64,75.45,84.55
4.64,83.64,75.45,84.55
4.68,83.64,75.45,84.55
4.72,83.64,75.45,85.45
4.76,83.64,75.45,85.45
4.8,83.64,75.45,85.45
4.84,83.64,75.45,85.45
4.88,83.64,75.45,85.45
4.92,83.64,75.45,85.45
4.96,83.64,75.45,85.45
5,83.64,75.45,85.45
5.04,83.64,75.45,85.45
5.08,83.64,75.45,85.45
5.12,83.64,75.45,85.45
5.16,83.64,75.45,85.45
5.2,83.64,76.36,85.45
5.24,84.55,76.36,85.45
5.28,84.55,76.36,85.45
5.32,84.55,76.36,85.45
5.36,84.55,76.36,85.45
5.4,84.55,76.36,85.45
5.44,84.55,76.36,85.45
5.48,84.55,76.36,85.45
5.52,84.55,76.36,85.45
5.56,84.55,76.36,85.45
5.6,85.45,76.36,85.45
5.64,85.45,76.36,85.45
5.68,85.45,76.36,85.45
5.72,85.45,76.36,85.45
5.76,85.45,76.36,85.45
5.8,85.45,76.36,85.45
5.84,85.45,76.36,85.45
5.88,85.45,76.36,85.45
5.92,85.45,76.36,85.45
5.96,85.45,76.36,85.45
6,85.45,76.36,85.45
6.04,85.45,76.36,85.45
6.08,85.45,76.36,85.45
6.12,85.45,76.36,85.45
6.16,85.45,76.36,85.45
6.2,85.45,76.36,85.45
6.24,85.45,76.36,85.45
6.28,85.45,76.36,85.45
6.32,85.45,76.36,85.45
6.36,85.45,76.36,85.45
6.4,85.45,76.36,85.45
6.44,85.45,76.36,85.45
6.48,85.45,76.36,85.45
6.52,85.45,76.36,85.45
6.56,85.45,76.36,85.45
6.6,85.45,76.36,85.45
6.64,85.45,76.36,86.36
6.68,85.45,76.36,86.36
6.72,85.45,76.36,86.36
6.76,85.45,76.36,86.36
6.8,85.45,76.36,86.36
6.84,85.45,76.36,86.36
6.88,85.45,76.36,86.36
6.92,85.45,76.36,86.36
6.96,85.45,76.36,86.36
7,85.45,76.36,86.36
7.04,85.45,76.36,86.36
7.08,85.45,76.36,86.36
7.12,85.45,76.36,86.36
7.16,85.45,76.36,86.36
7.2,85.45,76.36,86.36
7.24,85.45,76.36,86.36
7.28,85.45,76.36,86.36
7.32,85.45,76.36,86.36
7.36,85.45,76.36,86.36
7.4,85.45,76.36,86.36
7.44,85.45,76.36,86.36
7.48,85.45,76.36,86.36
7.52,86.36,76.36,86.36
7.56,87.27,76.36,86.36
7.6,87.27,76.36,86.36
7.64,87.27,76.36,86.36
7.68,87.27,76.36,86.36
7.72,87.27,76.36,86.36
7.76,87.27,76.36,86.36
7.8,87.27,76.36,86.36
7.84,87.27,76.36,86.36
7.88,87.27,76.36,86.36
7.92,87.27,76.36,86.36
7.96,88.18,76.36,86.36
8,88.18,76.36,86.36


==> figures/cummulative_plots/files_csv/cum_scale_drift.csv <==
x,PRISM-VO,DSO,DP-VO
1,0,0,0
1.004,3.64,10.91,1.82
1.008,6.36,17.27,2.73
1.012,8.18,20,4.55
1.016,16.36,20,6.36
1.02,24.55,20,13.64
1.024,30.91,20.91,15.45
1.028,35.45,21.82,21.82
1.032,40,21.82,22.73
1.036,41.82,24.55,24.55
1.04,47.27,26.36,27.27
1.044,54.55,27.27,34.55
1.048,57.27,27.27,37.27
1.052,58.18,29.09,41.82
1.056,60.91,33.64,45.45
1.06,60.91,35.45,46.36
1.064,63.64,37.27,46.36
1.068,64.55,37.27,49.09
1.072,64.55,37.27,50.91
1.076,64.55,37.27,52.73
1.08,64.55,37.27,54.55
1.084,64.55,39.09,56.36
1.088,64.55,45.45,58.18
1.092,64.55,48.18,61.82
1.096,64.55,48.18,62.73
1.1,64.55,48.18,65.45
1.104,64.55,48.18,67.27
1.108,65.45,48.18,68.18
1.112,65.45,49.09,70
1.116,67.27,49.09,70.91
1.12,67.27,49.09,71.82
1.124,68.18,50,72.73
1.128,69.09,51.82,73.64
1.132,70.91,53.64,73.64
1.136,70.91,58.18,75.45
1.14,71.82,58.18,76.36
1.144,72.73,58.18,77.27
1.148,72.73,58.18,78.18
1.152,72.73,59.09,79.09
1.156,72.73,60,79.09
1.16,72.73,60.91,81.82
1.164,72.73,65.45,82.73
1.168,73.64,67.27,82.73
1.172,73.64,67.27,82.73
1.176,73.64,67.27,82.73
1.18,73.64,67.27,83.64
1.184,73.64,67.27,83.64
1.188,73.64,67.27,83.64
1.192,74.55,67.27,83.64
1.196,74.55,68.18,83.64
1.2,74.55,68.18,83.64
1.204,74.55,68.18,84.55
1.208,74.55,68.18,84.55
1.212,75.45,68.18,84.55
1.216,77.27,68.18,84.55
1.22,77.27,68.18,84.55
1.224,78.18,69.09,84.55
1.228,79.09,69.09,84.55
1.232,80,69.09,84.55
1.236,82.73,69.09,84.55
1.24,84.55,69.09,84.55
1.244,85.45,69.09,84.55
1.248,85.45,69.09,84.55
1.252,85.45,70,84.55
1.256,85.45,70,84.55
1.26,85.45,70,84.55
1.264,85.45,70,84.55
1.268,85.45,70,84.55
1.272,86.36,70.91,84.55
1.276,86.36,70.91,84.55
1.28,86.36,72.73,84.55
1.284,86.36,72.73,84.55
1.288,86.36,72.73,84.55
1.292,87.27,72.73,84.55
1.296,87.27,72.73,84.55
1.3,87.27,72.73,84.55
1.304,87.27,72.73,84.55
1.308,87.27,72.73,84.55
1.312,87.27,72.73,84.55
1.316,87.27,72.73,84.55
1.32,88.18,72.73,84.55
1.324,88.18,72.73,84.55
1.328,88.18,72.73,84.55
1.332,88.18,72.73,84.55
1.336,88.18,72.73,84.55
1.34,88.18,72.73,84.55
1.344,88.18,72.73,84.55
1.348,89.09,72.73,84.55
1.352,89.09,72.73,84.55
1.356,89.09,72.73,84.55
1.36,89.09,72.73,84.55
1.364,89.09,72.73,84.55
1.368,89.09,73.64,84.55
1.372,90,74.55,84.55
1.376,90,74.55,84.55
1.38,90,74.55,85.45
1.384,90,74.55,85.45
1.388,90,74.55,85.45
1.392,90,74.55,85.45
1.396,90,75.45,85.45
1.4,90,75.45,85.45
1.404,90,75.45,85.45
1.408,90,75.45,85.45
1.412,90,75.45,85.45
1.416,90,75.45,85.45
1.42,90,75.45,85.45
1.424,90,75.45,85.45
1.428,90,75.45,85.45
1.432,90,75.45,85.45
1.436,90,75.45,85.45
1.44,90,75.45,85.45
1.444,90,75.45,85.45
1.448,90,75.45,85.45
1.452,90,76.36,85.45
1.456,90,76.36,85.45
1.46,90,76.36,85.45
1.464,90,76.36,85.45
1.468,90,76.36,85.45
1.472,90,76.36,85.45
1.476,90,76.36,85.45
1.48,90,76.36,85.45
1.484,90,76.36,85.45
1.488,90,76.36,85.45
1.492,90,76.36,85.45
1.496,90,76.36,85.45
1.5,90,76.36,85.45
1.504,90,76.36,85.45
1.508,90,76.36,85.45
1.512,90,76.36,85.45
1.516,90,76.36,85.45
1.52,90,76.36,85.45
1.524,90,76.36,85.45
1.528,90,76.36,85.45
1.532,90,76.36,85.45
1.536,90,76.36,85.45
1.54,90,76.36,85.45
1.544,90,76.36,85.45
1.548,90,76.36,85.45
1.552,90,76.36,85.45
1.556,90,76.36,85.45
1.56,90,76.36,85.45
1.564,90,76.36,85.45
1.568,90,76.36,85.45
1.572,90,76.36,85.45
1.576,90,76.36,85.45
1.58,90,76.36,85.45
1.584,90,76.36,85.45
1.588,90,76.36,85.45
1.592,90,76.36,85.45
1.596,90,76.36,86.36
1.6,90,76.36,86.36
1.604,90,76.36,86.36
1.608,90,76.36,86.36
1.612,90,76.36,86.36
1.616,90,76.36,86.36
1.62,90,76.36,86.36
1.624,90,76.36,86.36
1.628,90,76.36,86.36
1.632,90,76.36,86.36
1.636,90,76.36,86.36
1.64,90,76.36,86.36
1.644,90,76.36,86.36
1.648,90,76.36,86.36
1.652,90,76.36,86.36
1.656,90,76.36,86.36
1.66,90,76.36,86.36
1.664,90,76.36,86.36
1.668,90,76.36,86.36
1.672,90,76.36,86.36
1.676,90,76.36,86.36
1.68,90,76.36,86.36
1.684,90,76.36,86.36
1.688,90,76.36,86.36
1.692,90,76.36,86.36
1.696,90,76.36,86.36
1.7,90,76.36,86.36
1.704,90,76.36,86.36
1.708,90,76.36,86.36
1.712,90,76.36,86.36
1.716,90,76.36,86.36
1.72,90,76.36,86.36
1.724,90,76.36,86.36
1.728,90,76.36,86.36
1.732,90,76.36,86.36
1.736,90,76.36,86.36
1.74,90,76.36,86.36
1.744,90,76.36,86.36
1.748,90,76.36,86.36
1.752,90,76.36,86.36
1.756,90,76.36,86.36
1.76,90,76.36,86.36
1.764,90,76.36,86.36
1.768,90,76.36,86.36
1.772,90,76.36,86.36
1.776,90,76.36,86.36
1.78,90,76.36,86.36
1.784,90,76.36,86.36
1.788,90,76.36,86.36
1.792,90,76.36,86.36
1.796,90,76.36,86.36
1.8,90,76.36,86.36


==> figures/plot_weighting_factor/depthWeightFactor.csv <==
imageID,depthResidualWeightFactor
7,1958.84
9,1919.73
12,1882.53
15,1847.14
18,1813.45
20,1781.35
23,1750.77
25,1721.6
27,1693.77
30,1668.92
32,1647.52
34,1631.9
36,1613.53
38,1595.25
41,1577.18
44,1561.45
46,1546.93
48,1534.6
50,1520.61
52,1511.45
54,1507.99
56,1505.65
58,1507.34
60,1512.5
62,1515.1
64,1521.57
66,1529.02
68,1531.28
70,1537.29
72,1542.09
74,1544.64
76,1541.49
78,1538.94
80,1536.55
83,1525.79
85,1517.59
87,1509.63
89,1495.85
91,1484.6
93,1476.27
95,1471.43
97,1468.97
99,1469.32
101,1472.28
103,1475.66
105,1480.38
107,1477.89
110,1468.68
114,1456.67
117,1442.6
120,1435.25
122,1431.88
125,1430.47
128,1426.63
131,1425.46
133,1427
135,1428.65
137,1423.95
139,1420.07
141,1416.27
143,1413.32
145,1409.14
147,1407.84
149,1409.29
151,1411.86
153,1417.35
155,1418.5
157,1423.28
159,1430.68
161,1434.62
163,1431.36
165,1429.84
167,1429
169,1425.36
172,1417.76
175,1411.95
178,1409.89
181,1406.1
184,1403.12
186,1400.72
188,1398.19
190,1392.73
192,1390.46
194,1389.95
196,1390.54
198,1393.97
201,1400.41
205,1408.44
210,1418.41
214,1428.52
216,1429.09
219,1429.6
222,1429.54
224,1431.79
226,1435.43
228,1438.98
230,1445.44
232,1455.06
234,1467.52
237,1481.87
241,1497.07
244,1512.69
247,1526.7
250,1537.96
252,1544.68
254,1546.1
256,1543.72
258,1538.73
260,1531.8
262,1523.3
264,1511.29
266,1493.92
269,1476.04
272,1458.9
275,1442.46
278,1432.09
281,1427.03
284,1425.47
286,1427.05
289,1429.85
291,1427.48
294,1419.92
297,1416.28
300,1414.01
303,1415
306,1418.64
308,1422.39
310,1423.24
313,1423.62
316,1420.15
319,1417.41
322,1414.12
325,1409.39
328,1402.95
332,1394.91
336,1388.83
340,1387.49
343,1385.18
346,1383.23
348,1379.58
350,1372.26
352,1361.28
354,1354.3
356,1351.06
358,1346.56
360,1346.63
362,1350.21
364,1358.35
366,1365.76
368,1375.28
370,1387.52
372,1402.97
374,1411.13
376,1422.16
378,1430.81
380,1440.64
382,1453.38
384,1460.64
386,1469.03
388,1477.39
390,1482.59
392,1492.27
394,1503.29
396,1515.1
398,1528.98
400,1534.05
402,1532.96
404,1529.34
406,1527.95
409,1533.55
412,1540.71
414,1554.04
416,1569.89
419,1590.76
422,1610.88
424,1620
427,1633.56
430,1650.24
433,1670.95
437,1690.3
442,1716.2
446,1745.19
451,1773.79
456,1801.97
461,1829.74
465,1857.09
469,1884
473,1910.48
476,1936.52
479,1962.11
483,1987.27
487,2011.97
493,2036.23
498,2060.04
504,2083.41
511,2106.32
517,2128.79
522,2143.75
527,2162.83
532,2184.17
537,2205.07
542,2225.53
546,2242.27
549,2258.54
552,2272.49
556,2286.05
560,2302.46
565,2303.6
570,2308.57
575,2312.48
579,2313.58
582,2281.9
586,2246.88
589,2224.78
591,2203.4
595,2171.88
597,2121.93
601,2074.57
604,2029.65
607,1987
610,1946.49
613,1907.98
616,1871.36
618,1836.51
621,1803.32
623,1771.7
626,1741.56
629,1713.96
631,1689.94
634,1669.35
637,1646.32
639,1621.88
642,1598.52
646,1576.18
650,1554.82
654,1534.37
660,1514.79
667,1496.03
673,1478.06
678,1469.7
683,1472.99
688,1484.64
692,1500.3
697,1520.01
701,1543.98
705,1561.44
708,1582.28
712,1607.06
715,1636.29
718,1666.32
721,1695.98
724,1725.25
727,1754.12
729,1782.59
731,1801.77
733,1814.51
735,1790.29
737,1760.23
740,1737.87
742,1727.63
744,1721.35
746,1722.04
748,1725.33
750,1733.95
752,1747.44
754,1765.46
756,1766.31
759,1761.83
761,1758.51
764,1748.84
766,1737.87
769,1729.22
772,1726.09
776,1719.89
780,1697.25
785,1677.92
792,1652.07
798,1637.87
803,1636.2
808,1645.83
812,1662.38
816,1684.95
819,1713.09
822,1742.13
825,1770.77
828,1799
832,1826.81
839,1854.2
845,1881.16
849,1907.68
853,1933.77
857,1959.41
860,1984.61
863,2009.37
866,2033.67
868,2057.53
871,2080.94
873,2102.8
876,2116.63
879,2120.95
881,2103.73
884,2062.46
886,2025.18
889,1992.95
891,1969.25
893,1956.13
895,1947.63
897,1932.42
899,1923.84
901,1914.96
903,1909.64
905,1908.37
908,1907.65
911,1893.65
913,1877.14
916,1857.92
919,1835.89
923,1815.32
927,1799.48
934,1786.68
939,1785.48
945,1794.44
954,1805.11
960,1820.75
965,1842.9
970,1868.57
978,1876.59
984,1882.52
991,1899.72
995,1921.89
998,1942.99
1001,1968.39
1003,1993.43
1005,2018.03
1008,2042.17
1010,2065.87
1014,2089.12
1018,2111.93
1021,2134.28
1024,2156.2
1027,2177.67
1029,2198.7
1031,2219.29
1034,2239.45
1037,2238.02
1039,2219.71
1041,2204.3
1043,2179.78
1045,2163.35
1047,2153.66
1049,2140.25
1051,2127.44
1053,2103.19
1055,2087.25
1057,2076.39
1059,2070.54
1061,2069.42
1063,2064.66
1065,2064.95
1067,2069.19
1069,2078.43
1071,2080.64
1073,2086.17
1075,2096.31
1077,2099.16
1079,2107.81
1081,2122.4
1083,2139.62
1085,2152.35
1087,2167.37
1089,2184.79
1091,2205.14
1093,2225.59
1095,2245.62
1097,2261.92
1099,2281.16
1101,2299.98
1103,2318.39
1105,2336.39
1107,2353.98
1109,2371.17
1111,2387.96
1113,2404.36
1115,2420.38
1117,2436.02
1119,2444.44
1121,2458.1
1123,2472.84
1125,2487.22
1127,2501.24
1129,2507.96
1131,2521.48
1133,2534.66
1135,2547.51
1137,2560.03
1139,2572.24
1141,2582.65
1143,2594.29
1145,2589.29
1147,2590
1149,2591.12
1151,2594.9
1153,2577.79
1155,2564.52
1157,2555.72
1159,2550.53
1161,2549.21
1163,2548.32
1165,2534.86
1167,2525.14
1169,2517.43
1171,2511.52
1173,2504.75
1175,2496.57
1177,2476.81
1179,2464.32
1181,2451.03
1183,2440.04
1186,2433.55
1189,2430.42
1192,2427.2
1195,2414.46
1197,2408.62
1200,2407.34
1202,2410.27
1205,2396.39
1207,2394.68
1210,2401.66
1213,2416.58
1215,2432.31
1216,2447.66
1218,2462.65
1221,2477.28
1223,2491.55
1226,2505.47
1230,2519.04
1233,2532.28
1237,2545.19
1241,2557.78
1244,2570.05
1247,2582
1250,2593.65
1254,2605
1258,2616.06
1262,2626.83
1265,2614.98
1267,2609.39
1269,2604.62
1271,2597.13
1273,2587.92
1275,2578.09
1277,2567.15
1279,2554.19
1281,2538.82
1283,2522.94
1285,2504
1287,2486.11
1289,2466.33
1292,2444.87
1295,2422.88
1298,2400.75
1301,2375.79
1304,2347.48
1308,2314.82
1312,2283.52
1315,2253.43
1318,2221.22
1321,2180.07
1323,2142.66
1325,2107.55
1327,2078.92
1329,2051.99
1331,2028.56
1333,2005.67
1335,1964.23
1337,1924.85
1339,1887.4
1341,1851.78
1343,1817.86
1345,1788.89
1347,1768.93
1349,1751.8
1351,1741.98
1354,1734.7
1357,1726.16
1361,1717.98
1366,1716.11
1370,1721.39
1373,1725.34
1375,1736.4
1378,1743.79
1381,1757.9
1384,1776.14
1388,1795.11
1392,1813.26
1396,1825.98
1401,1841.18
1406,1859.78
1411,1865.38
1414,1875.69
1417,1884.66
1421,1897.33
1424,1913.99
1428,1936.24
1434,1941.89
1440,1936.11
1446,1939.31
1454,1950.77
1458,1966.81
1462,1990.56
1465,2007.71
1471,2028.71
1476,2049.23
1480,2072.03
1484,2083.22
1487,2084.04
1489,2088.75
1492,2093.74
1495,2098.22
1498,2102.79
1501,2106.28
1503,2096.81
1505,2093.46
1507,2093.27
1509,2093.78
1511,2094
1513,2095.12
1515,2095.78
1517,2100.55
1519,2104.43
1521,2106.52
1523,2110.56
1525,2102.35
1527,2099.45
1529,2099.71
1531,2099.84
1533,2097.91
1536,2092.56
1539,2085.58
1542,2074.64
1546,2047.68
1549,2029.44
1551,1995.95
1553,1967.37
1556,1943.8
1559,1905.43
1561,1868.93
1563,1834.19
1566,1801.12
1568,1769.6
1570,1739.56
1573,1710.91
1575,1683.57
1577,1660.53
1579,1640.02
1581,1623.03
1583,1599.83
1585,1582.41
1587,1568.22
1589,1561.33
1591,1556.81
1592,1554.63
1594,1553.53
1596,1551.11
1598,1548.18
1601,1537.57
1604,1526.96
1607,1519.14
1609,1513.23
1611,1508.4
1613,1502.54
1615,1499.95
1617,1500.92
1619,1503.16
1621,1507.48
1623,1514.21
1625,1523.62
1627,1536.65
1629,1549.39
1631,1563.1
1633,1566.01
1635,1572.89
1637,1578.63
1639,1581.04
1641,1575.13
1643,1562.16
1645,1551.29
1647,1546.63
1649,1546.13
1652,1546.68
1655,1549.97
1658,1551.23
1660,1552.1
1662,1553.11
1664,1553.62
1666,1552.75
1668,1552.91
1670,1553.65
1672,1550.14
1674,1544.41
1676,1539.97
1678,1539.12
1680,1545.42
1682,1556.08
1684,1563.05
1687,1571.14
1689,1580.35
1692,1585.4
1695,1584.81
1697,1587.84
1699,1590.63
1701,1590.23
1703,1589.83
1705,1590.38
1707,1589.86
1709,1589.61
1711,1590.07
1713,1593.53
1715,1598.56
1718,1605.08
1721,1603.89
1724,1604.86
1727,1606.34
1730,1609.88
1733,1613.92
1737,1619
1740,1625.95
1743,1633.35
1745,1639.91
1747,1644.23
1749,1641.31
1750,1640.24
1753,1635.34
1756,1630.98
1760,1624.7
1765,1607.3
1769,1604.06
1772,1600.42
1775,1596.78
1777,1590.56
1779,1587.07
1781,1585.07

